Low-complexity Overfitted Neural Image Codec

We propose a neural image codec at reduced complexity which overfits the decoder parameters to each input image. While autoencoders perform up to a million multiplications per decoded pixel, the proposed approach only requires 2300 multiplications per pixel. Albeit low-complexity, the method rivals autoencoder performance and surpasses HEVC performance under various coding conditions. Additional lightweight modules and an improved training process provide a 14% rate reduction with respect to previous overfitted codecs, while offering a similar complexity. This work is made open-source at https://orange-opensource.github.io/Cool-Chic/

==> data/clic.tsv <==
lmbda	share
0.0001	0.007932582933066258
0.0002	0.010607388987844678
0.0003	0.012817474292311466
0.0004	0.014641673352745138
0.0005	0.016233363784585605
0.0008	0.02016126332371496
0.001	0.02258944394712365
0.002	0.03386204615372114
0.003	0.04172624775281988
0.004	0.05010823810296192
0.005	0.056155296806915084
0.008	0.07646250314419764
0.01	0.08826041668478608
0.02	0.1408209964057051


==> data/clic20-pro-valid/balle18_hp.txt <==
lmbda              mac_decoded_pixel  n_pixels           n_loops            psnr_db            rate_bpp
1.0000             0                  91451931           0.00               29.04724           0.09938
2.0000             0                  91451931           0.00               30.58700           0.14777
3.0000             0                  91451931           0.00               32.20276           0.21608
4.0000             0                  91451931           0.00               33.89692           0.31416
5.0000             0                  91451931           0.00               35.35322           0.44270
6.0000             0                  91451931           0.00               37.26754           0.63385
7.0000             0                  91451931           0.00               38.76902           0.89465
8.0000             0                  91451931           0.00               40.55605           1.23419

==> data/clic20-pro-valid/cheng20.txt <==
lmbda              mac_decoded_pixel  n_pixels           n_loops            psnr_db            rate_bpp
1.0000             0                  91451931           0.00               29.74383           0.07885
2.0000             0                  91451931           0.00               31.09512           0.11533
3.0000             0                  91451931           0.00               32.57604           0.17318
4.0000             0                  91451931           0.00               34.37390           0.27140
5.0000             0                  91451931           0.00               35.68626           0.37712
6.0000             0                  91451931           0.00               37.09483           0.52135

==> data/clic20-pro-valid/cool-chic.txt <==
lmbda              mac_decoded_pixel  n_pixels           n_loops            psnr_db            rate_bpp
0.0001             0                  91451931           0.00               40.20469           1.15736
0.0002             0                  91451931           0.00               38.36020           0.82928
0.0003             0                  91451931           0.00               37.18542           0.68039
0.0004             0                  91451931           0.00               36.44958           0.57953
0.0005             0                  91451931           0.00               35.92939           0.51793
0.0008             0                  91451931           0.00               34.56094           0.39289
0.0010             0                  91451931           0.00               34.04568           0.34984
0.0020             0                  91451931           0.00               32.34135           0.22933
0.0030             0                  91451931           0.00               31.41220           0.17791
0.0040             0                  91451931           0.00               30.74161           0.14733
0.0050             0                  91451931           0.00               30.15519           0.12328
0.0080             0                  91451931           0.00               29.03995           0.08653
0.0100             0                  91451931           0.00               28.63960           0.07495
0.0200             0                  91451931           0.00               27.33508           0.04580

==> data/clic20-pro-valid/hm.txt <==
lmbda              mac_decoded_pixel  n_pixels           n_loops            psnr_db            rate_bpp
22.0000            0                  91451931           0.00               40.32210           1.13867
23.0000            0                  91451931           0.00               39.73454           1.01180
24.0000            0                  91451931           0.00               39.17046           0.90239
25.0000            0                  91451931           0.00               38.56793           0.80123
26.0000            0                  91451931           0.00               37.98440           0.70825
27.0000            0                  91451931           0.00               37.43216           0.62896
28.0000            0                  91451931           0.00               36.87612           0.55817
29.0000            0                  91451931           0.00               36.30614           0.49360
30.0000            0                  91451931           0.00               35.77133           0.43858
31.0000            0                  91451931           0.00               35.21445           0.38628
32.0000            0                  91451931           0.00               34.65075           0.33908
33.0000            0                  91451931           0.00               34.09672           0.29818
34.0000            0                  91451931           0.00               33.55082           0.26148
35.0000            0                  91451931           0.00               32.99200           0.22794
36.0000            0                  91451931           0.00               32.45727           0.19921
37.0000            0                  91451931           0.00               31.91276           0.17243
38.0000            0                  91451931           0.00               31.34892           0.14815
39.0000            0                  91451931           0.00               30.82450           0.12747
40.0000            0                  91451931           0.00               30.29877           0.10902
41.0000            0                  91451931           0.00               29.76930           0.09282
42.0000            0                  91451931           0.00               29.27070           0.07905
43.0000            0                  91451931           0.00               28.77951           0.06691
44.0000            0                  91451931           0.00               28.29890           0.05656
45.0000            0                  91451931           0.00               27.84068           0.04799
46.0000            0                  91451931           0.00               27.38500           0.04059
47.0000            0                  91451931           0.00               26.94735           0.03434
48.0000            0                  91451931           0.00               26.53290           0.02926
49.0000            0                  91451931           0.00               26.10319           0.02479
50.0000            0                  91451931           0.00               25.68346           0.02094
51.0000            0                  91451931           0.00               25.27035           0.01774

==> data/clic20-pro-valid/ours.txt <==
lmbda              mac_decoded_pixel  n_pixels           n_loops            psnr_db            rate_bpp
0.0001             2287               91451931           5.00               40.97604           1.08306
0.0002             2287               91451931           5.00               39.16331           0.78487
0.0003             2287               91451931           5.00               38.08390           0.64022
0.0004             2287               91451931           5.00               37.39541           0.55947
0.0005             2287               91451931           5.00               36.77176           0.49913
0.0008             2287               91451931           5.00               35.61136           0.39069
0.0010             2287               91451931           5.00               34.98873           0.34135
0.0020             2287               91451931           5.00               33.18632           0.22614
0.0030             2287               91451931           5.00               32.18171           0.17542
0.0040             2287               91451931           5.00               31.43173           0.14498
0.0050             2287               91451931           5.00               30.93624           0.12608
0.0080             2287               91451931           5.00               29.76042           0.08957
0.0100             2287               91451931           5.00               29.27906           0.07706
0.0200             2287               91451931           5.00               27.85077           0.04737

==> data/clic20-pro-valid/ours_lightweight.txt <==
lmbda              mac_decoded_pixel  n_pixels           n_loops            psnr_db            rate_bpp
0.0001             802                91451931           5.00               40.90132           1.13294
0.0002             802                91451931           5.00               39.08444           0.83347
0.0003             802                91451931           5.00               37.95359           0.67613
0.0004             802                91451931           5.00               37.27757           0.59118
0.0005             802                91451931           5.00               36.70492           0.53279
0.0008             802                91451931           5.00               35.40964           0.40792
0.0010             802                91451931           5.00               34.85202           0.36283
0.0020             802                91451931           5.00               32.88699           0.23162
0.0030             802                91451931           5.00               31.92623           0.17948
0.0040             802                91451931           5.00               31.20802           0.14771
0.0050             802                91451931           5.00               30.66060           0.12600
0.0080             802                91451931           5.00               29.54783           0.08865
0.0100             802                91451931           5.00               29.01724           0.07472
0.0200             802                91451931           5.00               27.62741           0.04526

==> data/clic20-pro-valid/sequence_wise_bd_rate_negative.csv <==
position	seq_name	bd_rate
1	clem-onojeghuo-33741	-33.66%
2	zugr-108	-27.47%
3	juskteez-vu-1041	-26.86%
4	jeremy-cai-1174	-24.18%
5	alberto-montalesi-176097	-23.74%
6	veeterzy-82537	-21.68%
7	felix-russell-saw-140699	-18.36%
8	ales-krivec-15949	-16.61%
9	martin-wessely-211	-13.95%
10	casey-fyfe-999	-12.59%
11	vita-vilcina-3055	-10.29%
12	philipp-reiner-207	-9.41%
13	wojciech-szaturski-3611	-9.25%
14	paul-itkin-46101	-8.48%
15	philippe-wuyts-45997	-8.45%
16	amy-zhang-15940	-7.74%
17	allef-vinicius-109434	-6.38%
18	benjamin-sloth-lindgreen-705	-4.36%
19	martyn-seddon-220	-3.98%
20	thong-vo-428	-3.85%
21	gian-reto-tarnutzer-45212	-3.46%
22	jason-briscoe-149782	-2.60%
23	sergey-zolkin-1045	-2.39%
24	michael-durana-82941	-2.00%
25	stefan-kunze-26931	-1.39%
26	alexander-shustov-73	-1.16%
27	kazuend-28556	-0.09%


==> data/clic20-pro-valid/sequence_wise_bd_rate_positive.csv <==
position	seq_name	bd_rate
28	dogancan-ozturan-395	1.56%
29	davide-ragusa-716	2.79%
30	lobostudio-hamburg-75377	3.24%
31	roberto-nickson-48063	3.38%
32	daniel-robert-405	4.82%
33	jared-erondu-21325	6.53%
34	sergey-zolkin-21232	7.15%
35	todd-quackenbush-222	7.42%
36	nomao-saeki-33553	7.66%
37	mullermarc-184	11.21%
38	todd-quackenbush-27493	14.19%
39	andrew-ruiz-376	17.76%
40	schicka-307	24.92%
41	alejandro-escamilla-6	26.56%


==> data/clic20-pro-valid/share_rate_nn.tsv <==
rate_mlp_bpp	rate_bpp	share_rate_mlp
0.0085914423803801	1.083057366418124	0.79326
0.0083254124173277	0.7848691536501619	1.06074
0.0082059450738443	0.640215450150473	1.28175
0.0081915060550662	0.5594651552262905	1.46417
0.0081025835896455	0.4991315230266269	1.62334
0.0078768496656784	0.3906922666107509	2.01613
0.0077109328462621	0.3413511578377716	2.25894
0.007657570876289	0.2261402291381468	3.38620
0.0073197057148744	0.175422093024881	4.17262
0.0072647849232839	0.1449818472634438	5.01082
0.0070801588704452	0.1260817638412577	5.61553
0.0068490795167135	0.0895743565155994	7.64625
0.0068014659578702	0.0770613397641324	8.82604
0.006671014457125	0.0473722997805371	14.08210

==> data/clic20-pro-valid/vtm.txt <==
lmbda              mac_decoded_pixel  n_pixels           n_loops            psnr_db            rate_bpp
22.0000            0                  91451931           0.00               41.03454           1.04048
23.0000            0                  91451931           0.00               40.38249           0.91749
24.0000            0                  91451931           0.00               39.78586           0.81459
25.0000            0                  91451931           0.00               39.19155           0.72135
26.0000            0                  91451931           0.00               38.63709           0.64113
27.0000            0                  91451931           0.00               38.06737           0.56796
28.0000            0                  91451931           0.00               37.50538           0.50255
29.0000            0                  91451931           0.00               36.96235           0.44557
30.0000            0                  91451931           0.00               36.40821           0.39332
31.0000            0                  91451931           0.00               35.85324           0.34608
32.0000            0                  91451931           0.00               35.32058           0.30547
33.0000            0                  91451931           0.00               34.77308           0.26824
34.0000            0                  91451931           0.00               34.22332           0.23476
35.0000            0                  91451931           0.00               33.69149           0.20559
36.0000            0                  91451931           0.00               33.14871           0.17905
37.0000            0                  91451931           0.00               32.55688           0.15484
38.0000            0                  91451931           0.00               32.02196           0.13399
39.0000            0                  91451931           0.00               31.48472           0.11534
40.0000            0                  91451931           0.00               30.95627           0.09890
41.0000            0                  91451931           0.00               30.44019           0.08474
42.0000            0                  91451931           0.00               29.92620           0.07217
43.0000            0                  91451931           0.00               29.41390           0.06118
44.0000            0                  91451931           0.00               28.92689           0.05195
45.0000            0                  91451931           0.00               28.45126           0.04400
46.0000            0                  91451931           0.00               27.98037           0.03717
47.0000            0                  91451931           0.00               27.52604           0.03148
48.0000            0                  91451931           0.00               27.08289           0.02656
49.0000            0                  91451931           0.00               26.65126           0.02248
50.0000            0                  91451931           0.00               26.22770           0.01902
51.0000            0                  91451931           0.00               25.79796           0.01605

==> data/kodak.tsv <==
lmbda	share
0.0001	0.026636440302149417
0.0002	0.033291276106827535
0.0003	0.03876271696754076
0.0004	0.04206541612916747
0.0005	0.04770662443481179
0.0008	0.057492949539266355
0.001	0.0649101118180737
0.002	0.0941247239698345
0.003	0.11910638574855234
0.004	0.14424506030740195
0.005	0.1676995102603111
0.008	0.21154653348578412
0.01	0.250556114333832
0.02	0.35831038913970387


==> data/kodak/balle18_hp.txt <==
lmbda              mac_decoded_pixel  n_pixels           n_loops            psnr_db            rate_bpp
1.0000             0                  9437184            0.00               27.02207           0.13130
2.0000             0                  9437184            0.00               28.66939           0.20889
3.0000             0                  9437184            0.00               30.49876           0.31985
4.0000             0                  9437184            0.00               32.43260           0.47840
5.0000             0                  9437184            0.00               34.11759           0.66869
6.0000             0                  9437184            0.00               36.48716           0.93884
7.0000             0                  9437184            0.00               38.35148           1.25914
8.0000             0                  9437184            0.00               40.32575           1.66021

==> data/kodak/cheng20.txt <==
lmbda              mac_decoded_pixel  n_pixels           n_loops            psnr_db            rate_bpp
1.0000             0                  9437184            0.00               27.92417           0.11553
2.0000             0                  9437184            0.00               29.27896           0.17444
3.0000             0                  9437184            0.00               30.83256           0.26904
4.0000             0                  9437184            0.00               33.00357           0.42697
5.0000             0                  9437184            0.00               34.60858           0.59525
6.0000             0                  9437184            0.00               36.27143           0.80598

==> data/kodak/cool-chic.txt <==
lmbda              mac_decoded_pixel  n_pixels           n_loops            psnr_db            rate_bpp
0.0001             680                9437184            5.00               40.82230           1.73720
0.0002             680                9437184            5.00               38.69655           1.34631
0.0003             680                9437184            5.00               37.47455           1.16140
0.0004             680                9437184            5.00               36.43719           1.01438
0.0005             680                9437184            5.00               35.69075           0.90811
0.0008             680                9437184            5.00               34.09088           0.72013
0.0010             680                9437184            5.00               33.13077           0.61326
0.0020             680                9437184            5.00               31.01683           0.40312
0.0030             680                9437184            5.00               29.79495           0.30773
0.0040             680                9437184            5.00               28.91071           0.24634
0.0050             680                9437184            5.00               28.35420           0.21053
0.0080             680                9437184            5.00               27.19623           0.14934
0.0100             680                9437184            5.00               26.72834           0.12764
0.0200             680                9437184            5.00               25.26493           0.07709

==> data/kodak/hm.txt <==
lmbda              mac_decoded_pixel  n_pixels           n_loops            psnr_db            rate_bpp
22.0000            0                  9437184            0.00               39.93464           1.54954
23.0000            0                  9437184            0.00               39.30814           1.40911
24.0000            0                  9437184            0.00               38.68708           1.28469
25.0000            0                  9437184            0.00               38.01858           1.16263
26.0000            0                  9437184            0.00               37.33656           1.04572
27.0000            0                  9437184            0.00               36.68083           0.94233
28.0000            0                  9437184            0.00               36.02065           0.84629
29.0000            0                  9437184            0.00               35.33519           0.75493
30.0000            0                  9437184            0.00               34.68973           0.67534
31.0000            0                  9437184            0.00               34.00365           0.59705
32.0000            0                  9437184            0.00               33.33548           0.52538
33.0000            0                  9437184            0.00               32.68164           0.46264
34.0000            0                  9437184            0.00               32.03827           0.40482
35.0000            0                  9437184            0.00               31.39432           0.35207
36.0000            0                  9437184            0.00               30.78416           0.30667
37.0000            0                  9437184            0.00               30.18130           0.26462
38.0000            0                  9437184            0.00               29.56130           0.22611
39.0000            0                  9437184            0.00               29.00231           0.19384
40.0000            0                  9437184            0.00               28.43733           0.16577
41.0000            0                  9437184            0.00               27.88037           0.14077
42.0000            0                  9437184            0.00               27.37059           0.11945
43.0000            0                  9437184            0.00               26.85770           0.10060
44.0000            0                  9437184            0.00               26.34587           0.08464
45.0000            0                  9437184            0.00               25.86783           0.07115
46.0000            0                  9437184            0.00               25.41062           0.05997
47.0000            0                  9437184            0.00               24.94362           0.05027
48.0000            0                  9437184            0.00               24.50972           0.04233
49.0000            0                  9437184            0.00               24.08638           0.03573
50.0000            0                  9437184            0.00               23.67065           0.02977
51.0000            0                  9437184            0.00               23.29934           0.02527

==> data/kodak/ours.txt <==
lmbda              mac_decoded_pixel  n_pixels           n_loops            psnr_db            rate_bpp
0.0001             2291               9437184            5.00               41.06425           1.61015
0.0002             2291               9437184            5.00               38.99685           1.22918
0.0003             2291               9437184            5.00               37.66426           1.04442
0.0004             2291               9437184            5.00               36.85172           0.93117
0.0005             2291               9437184            5.00               36.03286           0.83849
0.0008             2291               9437184            5.00               34.56212           0.66800
0.0010             2291               9437184            5.00               33.86507           0.59831
0.0020             2291               9437184            5.00               31.68563           0.40002
0.0030             2291               9437184            5.00               30.50601           0.30918
0.0040             2291               9437184            5.00               29.64039           0.25539
0.0050             2291               9437184            5.00               29.06473           0.22018
0.0080             2291               9437184            5.00               27.93222           0.16330
0.0100             2291               9437184            5.00               27.40003           0.14251
0.0200             2291               9437184            5.00               25.91447           0.09439

==> data/kodak/ours_lightweight.txt <==
0.0001             806                9437184            5.00               40.94829           1.66705
0.0002             806                9437184            5.00               38.82388           1.28666
0.0003             806                9437184            5.00               37.56998           1.10456
0.0004             806                9437184            5.00               36.67581           0.97356
0.0005             806                9437184            5.00               35.94494           0.88586
0.0008             806                9437184            5.00               34.39036           0.70111
0.0010             806                9437184            5.00               33.64002           0.62221
0.0020             806                9437184            5.00               31.32418           0.40088
0.0030             806                9437184            5.00               30.19250           0.30818
0.0040             806                9437184            5.00               29.33584           0.24891
0.0050             806                9437184            5.00               28.73733           0.21119
0.0080             806                9437184            5.00               27.61604           0.15037
0.0100             806                9437184            5.00               27.10274           0.12811
0.0200             806                9437184            5.00               25.61266           0.07751

==> data/kodak/share_rate_nn.tsv <==
rate_mlp_bpp	rate_bpp	share_rate_mlp
0.04289	1.61015	2.66364
0.04092	1.22918	3.32913
0.04048	1.04442	3.87627
0.03917	0.93117	4.20654
0.04000	0.83849	4.77066
0.03841	0.66800	5.74929
0.03884	0.59831	6.49101
0.03765	0.40002	9.41247
0.03683	0.30918	11.91064
0.03684	0.25539	14.42451
0.03692	0.22019	16.76995
0.03454	0.16330	21.15465
0.03571	0.14251	25.05561
0.03382	0.09439	35.83104

==> data/kodak/vtm.txt <==
lmbda              mac_decoded_pixel  n_pixels           n_loops            psnr_db            rate_bpp
22.0000            0                  9437184            0.00               40.66008           1.43001
23.0000            0                  9437184            0.00               40.02974           1.30274
24.0000            0                  9437184            0.00               39.38859           1.18412
25.0000            0                  9437184            0.00               38.72743           1.07127
26.0000            0                  9437184            0.00               38.09585           0.96991
27.0000            0                  9437184            0.00               37.43365           0.87450
28.0000            0                  9437184            0.00               36.75959           0.78421
29.0000            0                  9437184            0.00               36.09885           0.70237
30.0000            0                  9437184            0.00               35.42429           0.62551
31.0000            0                  9437184            0.00               34.75287           0.55456
32.0000            0                  9437184            0.00               34.09541           0.49048
33.0000            0                  9437184            0.00               33.43798           0.43172
34.0000            0                  9437184            0.00               32.77565           0.37706
35.0000            0                  9437184            0.00               32.15116           0.32955
36.0000            0                  9437184            0.00               31.52442           0.28637
37.0000            0                  9437184            0.00               30.88293           0.24622
38.0000            0                  9437184            0.00               30.28598           0.21185
39.0000            0                  9437184            0.00               29.70442           0.18155
40.0000            0                  9437184            0.00               29.13743           0.15533
41.0000            0                  9437184            0.00               28.58883           0.13228
42.0000            0                  9437184            0.00               28.05046           0.11231
43.0000            0                  9437184            0.00               27.53185           0.09499
44.0000            0                  9437184            0.00               27.03837           0.08044
45.0000            0                  9437184            0.00               26.55735           0.06803
46.0000            0                  9437184            0.00               26.07866           0.05723
47.0000            0                  9437184            0.00               25.61636           0.04820
48.0000            0                  9437184            0.00               25.16636           0.04032
49.0000            0                  9437184            0.00               24.74755           0.03405
50.0000            0                  9437184            0.00               24.32796           0.02882
51.0000            0                  9437184            0.00               23.91789           0.02416
